The [C II] emission as a molecular gas mass tracer in galaxies at low and high redshift

We present ALMA Band 9 observations of the [C II]158um emission for a sample of 10 main-sequence galaxies at redshift z ~ 2, with typical stellar masses (log M*/Msun ~ 10.0 - 10.9) and star formation rates (~ 35 - 115 Msun/yr). Given the strong and well understood evolution of the interstellar medium from the present to z = 2, we investigate the behaviour of the [C II] emission and empirically identify its primary driver. We detect [C II] from six galaxies (four secure, two tentative) and estimate ensemble averages including non detections. The [C II]-to-infrared luminosity ratio (L[C II]/LIR) of our sample is similar to that of local main-sequence galaxies (~ 2 x 10^-3), and ~ 10 times higher than that of starbursts. The [C II] emission has an average spatial extent of 4 - 7 kpc, consistent with the optical size. Complementing our sample with literature data, we find that the [C II] luminosity correlates with galaxies' molecular gas mass, with a mean absolute deviation of 0.2 dex and without evident systematics: the [C II]-to-H2 conversion factor (alpha_[C II] ~ 30 Msun/Lsun) is largely independent of galaxies' depletion time, metallicity, and redshift. [C II] seems therefore a convenient tracer to estimate galaxies' molecular gas content regardless of their starburst or main-sequence nature, and extending to metal-poor galaxies at low and high redshifts. The dearth of [C II] emission reported for z > 6 - 7 galaxies might suggest either a high star formation efficiency or a small fraction of UV light from star formation reprocessed by dust.

==> table_machine_readable.txt <==
Columns:
(1) ID -  Galaxy ID
(2) z - Redshift
(3) LCII - [CII] luminosity (Lsun)
(4) LIR - Infrared luminosity (Lsun)
(5) L'CO - CO luminosity (Lsun)
(6) Mmol - Molecular gas mass (Msun)
(7) sSFR - Specific star formation rate (yr^-1)
(8) 12 + log(O/H) - Gas-phase metallicity
----------------------------------------------------------------------------------------------------------------------------
Notes:
For the sample by Diaz-Santos et al. (2013, 2017) we report two molecular gas mass estimates. They have both been obtained considering the sSFR of each galaxy, their SFR, and the relation between depletion time and sSFR (Sargent et al. 2014, Scoville et al. 2017). The difference between the two estimates consists in the model that we assumed: the first is derived using the mean depletion time obtained averaging the parametrization by Sargent et al. (2014) and Scoville et al. (2017), whereas the second is estimated considering only the model by Scoville et al. (2017).
----------------------------------------------------------------------------------------------------------------------------
(1)		             (2)	       (3)		(4)			(5)			(6)			(7)		  (8)
----------------------------------------------------------------------------------------------------------------------------
Local dwarf galaxies (Cormier et al. 2015, Madden, et al. in prep.)
----------------------------------------------------------------------------------------------------------------------------
Haro11               0.021     1.3 x 10^8     1.9 x 10^11     9.8 x 10^7     1.7 x 10^9     1.4 x 10^-9     8.30 
Haro2                 0.005     1.4 x 10^7     6.0 x 10^9        4.1 x 10^7     4.8 x 10^8     2.2 x 10^-10    8.42 
Haro3                 0.005     1.3 x 10^7     5.2 x 10^9        1.9 x 10^7     4.3 x 10^8     2.0 x 10^-10    8.22 
He2-10               0.002     1.1 x 10^7     5.2 x 10^9        3.0 x 10^7     2.2 x 10^8     1.7 x 10^-10    8.55 
IIZw40                0.003     1.9 x 10^6     2.7 x 10^9        1.6 x 10^6     1.1 x 10^8     2.8 x 10^-9      7.92 
Mrk1089             0.013     4.4 x 10^7     3.5 x 10^10    6.1 x 10^7     1.0 x 10^9     2.3 x 10^-10    8.31 
%Mrk209              0.001     9.4 x 10^4     2.8 x 10^7        1.1 x 10^6     8.8 x 10^7     9.8 x 10^-10    7.86 
Mrk930              0.018     3.4 x 10^7     1.9 x 10^10     1.0 x 10^7     3.4 x 10^8     1.5 x 10^-9    8.12 
NGC1140           0.005     6.7 x 10^6     3.5 x 10^9        5.9 x 10^6     4.0 x 10^7      1.8 x 10^-10     8.57
NGC1569           0.001     2.0 x 10^6     1.2 x 10^9        5.3 x 10^5     1.8 x 10^7     7.2 x 10^-10     8.10 
NGC4214           0.001     1.0 x 10^6     5.3 x 10^8        3.7 x 10^5     8.2 x 10^6     1.0 x 10^-10     8.23 
NGC5253           0.001     2.2 x 10^6     1.6 x 10^9        9.3 x 10^5     2.6 x 10^7     4.6 x 10^-10     8.16 
NGC625             0.001     3.1 x 10^5     2.7 x 10^8        7.4 x 10^5     2.8 x 10^7     9.3 x 10^-11     8.08 
NGC6822             0.001     1.3 x 10^4     3.8 x 10^7        9.5 x 10^4     5.7 x 10^5     8.9 x 10^-11     7.94 
----------------------------------------------------------------------------------------------------------------------------
Local main-sequence galaxies (Accurso et al. 2017)
----------------------------------------------------------------------------------------------------------------------------
107026     0.017     4.5 x 10^6     3.4 x10^9         1.7 x 10^7     1.3 x 10^8     1.5 x 10^-10     8.55 
108064     0.015     1.1 x 10^7     7.5 x 10^9        5.7 x 10^7     3.1 x 10^8     2.1 x 10^-10     8.64 
108080     0.015     6.5 x 10^5     5.0 x 10^8        2.0 x 10^7     8.8 x 10^7     2.4 x 10^-11     8.70 
108093     0.017     3.0 x 10^7     6.8 x 10^9        1.9 x 10^8     6.5 x 10^8     7.8 x 10^-11     8.78 
108113     0.020     9.8 x 10^6     5.1 x 10^10     1.1 x 10^8     3.7 x 10^8     6.7 x 10^-10     8.79
108129     0.018     2.5 x 10^6     1.9 x 10^9        2.6 x 10^7     2.7 x 10^8     6.4 x 10^-11     8.45 
108142     0.019     1.9 x 10^7     7.1 x 10^9         4.7 x 10^7     2.1 x 10^8     1.7 x 10^-10    8.70 
108147     0.020     1.4 x 10^7     6.2 x 10^9        5.5 x 10^7     2.7 x 10^8     1.4 x 10^-10     8.67 
101037     0.016     8.5 x 10^6     2.7 x 10^9         3.4 x 10^7     2.0 x 10^8     1.3 x 10^-10    8.61 
108050     0.016     2.1 x 10^7     7.6 x 10^9         1.2 x 10^8     3.4 x 10^8     1.4 x 10^-10    8.82 
108021     0.017     1.6 x 10^7     3.7 x 10^9         1.5 x 10^8     4.5 x 10^8     8.5 x 10^-11    8.82 
109066     0.015     6.2 x 10^6     1.4 x 10^9         4.9 x 10^7     2.1 x 10^8     1.4 x 10^-11    8.71 
109101     0.010     2.0 x 10^6     1.5 x 10^9         4.2 x 10^6     3.4 x 10^7     1.5 x 10^-10    8.52 
109038     0.012     1.7 x 10^7     6.6 x 10^9        2.6 x 10^7     3.3 x 10^8     4.1 x 10^-10     8.40 
109139     0.019     1.8 x 10^7     9.3 x 10^9         8.1 x 10^7     2.7 x 10^8     2.4 x 10^-10    8.78 
109092     0.018     1.3 x 10^7     5.8 x 10^9         7.8 x 10^7     3.7 x 10^8     1.2 x 10^-10    8.68 
109072     0.019     1.7 x 10^7     7.3 x 10^9        8.1 x 10^7     2.6 x 10^8     1.5 x 10^-10     8.79 
109010     0.010     7.4 x 10^6     6.9 x 10^9        7.1 x 10^7     3.6 x 10^8     1.2 x 10^-10     8.66 
109102     0.012     6.6 x 10^6     4.4 x 10^9        1.7 x 10^7     2.7 x 10^8     1.8 x 10^-10     8.33 
110038     0.017     1.1 x 10^7     5.1 x 10^9        1.1 x 10^8     4.5 x 10^8     5.1 x 10^-11     8.71 
108054     0.013     7.1 x 10^6     6.5 x 10^9        9.1 x 10^7     4.6 x 10^8     7.6 x 10^-11     8.66 
108045     0.015     4.2 x 10^7     1.8 x 10^10     3.4 x 10^8     1.5 x 10^9     1.5 x 10^-10     8.69
109028     0.018     3.6 x 10^7     1.4 x 10^10     3.0 x 10^8     1.2 x 10^9     1.2 x 10^-10     8.73
----------------------------------------------------------------------------------------------------------------------------
Local main-sequence galaxies (Stacey et al. 1991)
----------------------------------------------------------------------------------------------------------------------------
NGC6946      0.003     2.6 x 10^7     1.1 x 10^10     3.7 x 10^8     1.6 x 10^9     --     -- 
NGC660        0.003     1.5 x 10^7     2.6 x 10^10     3.3 x 10^8     1.5 x 10^9     --     -- 
NGC891        0.002     2.8 x 10^7     1.1 x 10^10     2.2 x 10^8     9.7 x 10^8     --     -- 
NGC3079      0.004     7.8 x 10^7     3.4 x 10^10     7.0 x 10^8     3.1 x 10^9     --     -- 
NGC3628      0.002     2.1 x 10^7     8.6 x 10^9        2.2 x 10^8     9.7 x 10^8     --     -- 
NGC4565      0.002     8.4 x 10^6     3.6 x 10^9        4.2 x 10^6     1.8 x 10^8     --     -- 
NGC4736      0.001     5.0 x 10^6     2.2 x 10^9        3.0 x 10^6     1.3 x 10^8     --     -- 
NGC5907      0.002     1.8 x 10^7     3.5 x 10^9        1.0 x 10^8     4.6 x 10^8     --     -- 
----------------------------------------------------------------------------------------------------------------------------
Local main-sequence and starburst galaxies (Hughes et al. 2017)
----------------------------------------------------------------------------------------------------------------------------
G09.DR1.12         0.182       1.4 x 10^9       6.9 x 10^11     1.4 x 10^10     5.4 x 10^10       3.2 x 10^-10         8.73
G09.DR1.20        0.055        1.5 x 10^8       1.2 x 10^11     1.9 x 10^9       5.5 x 10^9        7.3 x 10^-11         8.82
G09.DR1.24        0.033        9.7 x 10^7       2.0 x 10^10     1.1 x 10^9       6.7 x 10^9        1.7 x 10^-11         8.59
G09.DR1.32        0.072        4.7 x 10^8       1.9 x 10^11     2.8 x 10^9       1.0 x 10^10      2.8 x 10^-10         8.76
G09.DR1.37        0.059        2.3 x 10^8       5.0 x 10^10     2.0 x 10^9       9.4 x 10^9        1.2 x 10^-11         8.69
G09.DR1.47        0.026        3.3 x 10^7       1.8 x 10^10     4.1 x 10^8       1.4 x 10^9        4.2 x 10^-11         8.77
G09.DR1.49        0.051        2.2 x 10^8       5.1 x 10^10     7.7 x 10^8       4.1 x 10^9        1.6 x 10^-10         8.65
G09.DR1.56        0.060        2.7 x 10^8       5.2 x 10^10     1.4 x 10^9       5.3 x 10^9        4.3 x 10^-11         8.74
G09.DR1.60        0.052        1.9 x 10^8       4.9 x 10^10     2.4 x 10^9       1.3 x 10^10      6.4 x 10^-11         8.64
G09.DR1.61        0.053        9.4 x 10^7       2.8 x 10^10     4.4 x 10^8       1.3 x 10^9       3.7 x 10^-11         8.81
G09.DR1.62         0.133       6.2 x 10^8       3.2 x 10^11     4.7 x 10^9       1.4 x 10^10      3.7 x 10^-10         8.81
G09.DR1.72        0.079        4.5 x 10^8       1.0 x 10^11     4.0 x 10^9       1.7 x 10^10      6.2 x 10^-11         8.71
G09.DR1.85        0.031        7.3 x 10^7       1.3 x 10^10     2.9 x 10^8       1.5 x 10^9       6.3 x 10^-11         8.65
G09.DR1.87         0.195       1.1 x 10^9       8.3 x 10^11     2.0 x 10^10      9.6 x 10^10      3.7 x 10^-10         8.68
G09.DR1.99         0.128       9.3 x 10^8       5.0 x 10^11     5.4 x 10^9       2.9 x 10^10      1.6 x 10^-09         8.64
G09.DR1.113        0.078       2.4 x 10^8      1.4 x 10^11     2.5 x 10^9       1.4 x 10^10      2.2 x 10^-10         8.64
G09.DR1.125        0.041       9.5 x 10^7      1.9 x 10^10     4.2 x 10^8       1.5 x 10^9       4.9 x 10^-11         8.75
G09.DR1.127        0.078       1.3 x 10^8      1.1 x 10^11     1.7 x 10^9       8.8 x 10^9       2.6 x 10^-11         8.65
G09.DR1.159        0.044       1.7 x 10^8      3.5 x 10^10     4.3 x 10^8       2.1 x 10^9       1.8 x 10^-10         8.67
G09.DR1.179        0.070       2.3 x 10^8      1.5 x 10^11     2.8 x 10^9       1.4 x 10^10      1.1 x 10^-10         8.67
G09.DR1.185        0.051       1.4 x 10^8      2.1 x 10^10     1.1 x 10^9       5.2 x 10^9       1.6 x 10^-10         8.69
G09.DR1.276        0.027       2.4 x 10^7      1.6 x 10^10     2.1 x 10^8       8.2 x 10^8       4.0 x 10^-11         8.73
G09.DR1.294        0.096       2.3 x 10^8      8.5 x 10^10     2.4 x 10^9       8.1 x 10^9       1.2 x 10^-10         8.77
G09.DR1.328        0.074       1.8 x 10^8      9.5 x 10^10     3.3 x 10^8       1.3 x 10^9       4.6 x 10^-11         8.72
----------------------------------------------------------------------------------------------------------------------------
Local main-sequence and starburst galaxies (Brauher et al. 2008)
----------------------------------------------------------------------------------------------------------------------------
NGC0520                  0.008            9.4 x 10^7              8.6 x 10^10     --     --     --     -- 
NGC0625                  0.001            1.0 x 10^6              6.5 x 10^8      --     --     --     -- 
Mrk573                     0.017           3.2 x 10^7               4.6 x 10^10       --     --     --     -- 
IIIZw35                      0.027          9.5 x 10^7                3.6 x 10^11      --     --     --     -- 
NGC0693                  0.005          2.6 x 10^7                9.8 x 10^9      --     --     --     -- 
Arp273                     0.025         6.1 x 10^7                  8.4 x 10^10      --     --     --     -- 
NGC0986                 0.007         7.9 x 10^7                  8.0 x 10^10      --     --     --     -- 
NGC1022                 0.005         2.5 x 10^7                  2.6 x 10^10      --     --     --     -- 
NGC1068                 0.004         1.8 x 10^8                  2.6 x 10^11      --     --     --     -- 
NGC1155                0.015          5.1 x 10^7                  4.4 x 10^10      --     --     --     --                 
NGC1266                0.007         1.6 x 10^7                   2.9 x 10^10      --     --     --     -- 
NGC1275               0.018          2.0 x 10^8                   2.2 x 10^11      --     --     --     -- 
NGC1317               0.006          1.6 x 10^7                   9.3 x 10^9      --     --     --     -- 
NGC1326               0.005           8.0 x 10^7                  3.0 x 10^10      --     --     --     -- 
NGC1385               0.005           4.4 x 10^7                  4.6 x 10^10     --     --     --     -- 
UGC02855             0.004          1.5 x 10^8                   7.2 x 10^10      --     --     --     -- 
NGC1482               0.006          3.1 x 10^6                   5.9 x 10^9      --     --     --     -- 
IC356                    0.003           3.3 x 10^7                   1.2 x 10^10      --     --     --     -- 
3C120                   0.033           2.5 x 10^8                   1.9 x 10^11      --     --     --     -- 
IRAS05189-2524    0.043         1.6 x 10^8                    1.4 x 10^12      --     --     --     -- 
NGC2146             0.003            1.3 x 10^8                    6.0 x 10^10      --     --     --     -- 
IC450                   0.018            3.8 x 10^7                   5.0 x 10^10       --     --     --     -- 
NGC2388             0.014             1.9 x 10^8                  1.7 x 10^11      --     --     --     -- 
IC2554                 0.005            4.9 x 10^7                   3.0 x 10^10      --     --     --     -- 
IRASF10565+2448    0.043      5.3 x 10^8                   10.0 x 10^11      --     --     --     -- 
NGC3583              0.007          5.4 x 10^7                    2.9 x 10^10       --     --     --     -- 
NGC3620              0.006          3.9 x 10^7                    7.0 x 10^10       --     --     --     -- 
NGC3683              0.006          6.5 x 10^7                    3.1 x 10^10       --     --     --     -- 
NGC3690              0.010          5.2 x 10^8                    6.4 x 10^11       --     --     --     -- 
NGC3949              0.003           1.2 x 10^7                   6.0 x 10^9      --     --     --     -- 
NGC4027              0.006          5.2 x 10^7                    2.6 x 10^10      --     --     --     -- 
NGC4041              0.004          3.4 x 10^7                    1.7 x 10^10      --     --     --     -- 
NGC4102              0.003          1.3 x 10^7                    2.1 x 10^10      --     --     --     -- 
NGC4151             0.003           4.7 x 10^6                    1.0 x 10^10      --     --     --     -- 
NGC4222             0.001          1.6 x 10^5                     5.8 x 10^7       --     --     --     -- 
NGC4278                0.002          6.7 x 10^5                   2.8 x 10^8      --     --     --     -- 
VCC460                0.003          1.4 x 10^6                     2.9 x 10^9      --     --     --     -- 
VCC873             0.001           6.5 x 10^5                       3.1 x 10^8      --     --     --     -- 
NGC4418             0.007           5.2 x 10^6                     1.1 x 10^11    --     --     --     -- 
VCC1003             0.004           1.2 x 10^6                      1.8 x 10^9    --     --     --     -- 
VCC1110             0.007          6.2 x 10^6                       9.1 x 10^9    --     --     --     -- 
NGC4490             0.002          8.9 x 10^6                      8.5 x 10^9    --     --     --     -- 
NGC4486             0.004           1.6 x 10^6                     9.1 x 10^8    --     --     --     -- 
VCC1326            0.002           2.4 x 10^5                       3.5 x 10^8    --     --     --     -- 
NGC4519            0.004           8.0 x 10^6                       4.1 x 10^9    --     --     --     -- 
NGC4522             0.008          3.1 x 10^7                     8.3 x 10^9    --     --     --     -- 
VCC1727             0.005          1.1 x 10^7                      1.3 x 10^10     --     --     --     -- 
VCC1987            0.003           2.1 x 10^7                      1.3 x 10^10     --     --     --     -- 
VCC2070           0.003           8.4 x 10^5                      8.1 x 10^8    --     --     --     -- 
NGC4713           0.002           3.8 x 10^7                      1.4 x 10^9    --     --     --     -- 
NGC4818         0.004           6.0 x 10^6                        1.4 x 10^10     --     --     --     -- 
ESO173-G015              0.010           3.0 x 10^8            3.4 x 10^11    --     --     --     -- 
Mrk273              0.038           4.2 x 10^8                       1.2 x 10^12    --     --     --     -- 
Mrk463           0.050           3.4 x 10^8                         7.5 x 10^11    --     --     --     -- 
NGC5433             0.015           1.9 x 10^8                   8.0 x 10^10    --     --     --     -- 
Circinus           0.001           3.2 x 10^7                        4.2 x 10^10    --     --     --     -- 
NGC5643                0.004            2.2 x 10^7                2.3 x 10^10    --     --     --     -- 
IZw92           0.038           1.4 x 10^8                            1.8 x 10^11    --     --     --      -- 
NGC5937          0.009            2.0 x 10^8                      5.8 x 10^10    --     --     --      -- 
NGC6221          0.005            9.4 x 10^7                      7.0 x 10^10    --     --     --      -- 
NGC6574          0.008            1.5 x 10^8                      3.1 x 10^10    --     --     --      -- 
NGC6764          0.008            4.7 x 10^7                     6.2 x 10^10    --     --     --      -- 
NGC6824          0.011            1.3 x 10^8                      5.3 x 10^10     --     --     --      -- 
NGC6821             0.005            1.5 x 10^7                   4.6 x 10^9    --     --     --      -- 
Mrk509          0.034            2.1 x 10^8                        1.8 x 10^11    --     --     --      -- 
NGC7217          0.003            3.6 x 10^6                     5.1 x 10^9    --     --     --     -- 
NGC7314          0.005            3.4 x 10^6                     10.0 x 10^9    --     --     --      -- 
NGC7418              0.005            1.9 x 10^7                 1.2 x 10^10    --     --     --     -- 
IC1459            0.006       2.8 x 10^5                            1.7 x 10^9    --     --     --     -- 
IRAS23128-5919    0.045            6.0 x 10^8                10.0 x 10^11    --     --     --     -- 
NGC7552          0.005            1.0 x 10^8                      1.2 x 10^11    --     --     --     -- 
NGC7582          0.005            6.6 x 10^7                      7.3 x 10^10    --     --     --     -- 
NGC7714    0.009     9.3 x 10^7                                   6.0 x 10^10    --     --     --     -- 
IRASF23365+3604                  0.064     4.2 x 10^8      1.5 x 10^12    --     --     --     -- 
----------------------------------------------------------------------------------------------------------------------------
Local starbursts (Diaz-Santos et al. 2013, 2017)
----------------------------------------------------------------------------------------------------------------------------
       0          0.015       3.6 x 10^8       1.3 x 10^11       --         9.3 x 10^9 | 8.8 x 10^9       8.2 x 10^-11     -- 
       1          0.019       2.1 x 10^8       3.2 x 10^11         --        5.4 x 10^9 | 8.6 x 10^9       3.6 x 10^-10     -- 
       3          0.027       5.5 x 10^8       4.7 x 10^11       --        4.4 x 10^9 | 7.3 x 10^9       9.1 x 10^-10     -- 
       5          0.020       1.7 x 10^8       1.9 x 10^11       --          3.4 x 10^9 | 5.4 x 10^9       3.9 x 10^-10     -- 
       6          0.022       3.9 x 10^8       3.0 x 10^11        --        6.1 x 10^9 | 9.4 x 10^9        2.7 x 10^-10     -- 
       7          0.022       7.4 x 10^7       4.3 x 10^10         --        4.5 x 10^9 | 5.2 x 10^9       4.0 x 10^-11     -- 
       8          0.016       6.7 x 10^8       3.1 x 10^11         --        5.1 x 10^9 | 8.2 x 10^9       3.7 x 10^-10     -- 
       9          0.018       2.0 x 10^8       1.7 x 10^11         --        2.7 x 10^9 | 4.3 x 10^9       4.9 x 10^-10     -- 
      11          0.020       1.3 x 10^9       5.4 x 10^11        --        8.7 x 10^9 | 1.4 x 10^10       3.2 x 10^-10       -- 
      13          0.033       9.3 x 10^8       4.2 x 10^11        --        8.2 x 10^9 | 1.3 x 10^10       2.5 x 10^-10     -- 
      14          0.021       3.3 x 10^8       2.5 x 10^11        --        1.2 x 10^10 | 1.0 x 10^10       1.8 x 10^-10      -- 
      16          0.031       6.8 x 10^8       4.9 x 10^11        --        5.3 x 10^9 | 8.7 x 10^9       6.9 x 10^-10     -- 
      17          0.016       2.3 x 10^8       1.5 x 10^11        --       7.9 x 10^9 | 6.6 x 10^9       1.7 x 10^-10      -- 
      18          0.017       2.4 x 10^8       6.9 x 10^10        --       5.0 x 10^9 | 4.8 x 10^9       9.7 x 10^-11      -- 
      19          0.017       8.5 x 10^7       5.2 x 10^10        --       3.3 x 10^9 | 2.9 x 10^9       1.7 x 10^-10      -- 
      20          0.047       2.0 x 10^8       6.8 x 10^11        --       4.5 x 10^9 | 7.4 x 10^9       1.6 x 10^-9      -- 
      21          0.027       1.4 x 10^8       4.1 x 10^11        --       4.7 x 10^9 | 7.8 x 10^9       6.5 x 10^-10      -- 
      22          0.032       1.7 x 10^9       5.0 x 10^11        --       1.7 x 10^9 | 1.5 x 10^10       2.5 x 10^-10     -- 
      23          0.018       1.2 x 10^8       1.2 x 10^11        --       5.3 x 10^9 | 4.5 x 10^9       2.6 x 10^-10      -- 
      25          0.012       1.2 x 10^8       1.1 x 10^11        --       5.6 x 10^9 | 4.7 x 10^9       2.4 x 10^-10     -- 
      26          0.012       3.3 x 10^8       1.1 x 10^11        --       4.9 x 10^9 | 5.4 x 10^9       2.3 x 10^-10      -- 
      27          0.012       1.6 x 10^8       5.2 x 10^10        --       1.3 x 10^10 | 1.2 x 10^10       4.9 x 10^-11     -- 
      29          0.018       8.8 x 10^8       2.2 x 10^11        --       6.1 x 10^9 | 8.5 x 10^9       1.1 x 10^-10     -- 
      30          0.029       8.4 x 10^8       2.5 x 10^11        --       6.0 x 10^9 | 6.6 x 10^9       2.5 x 10^-10      -- 
      32          0.013       2.7 x 10^8        6.4 x 10^10        --       1.4 x 10^9 | 1.7 x 10^9       4.7 x 10^-11      -- 
      33          0.013       7.1 x 10^7        1.3 x 10^10        --       1.5 x 10^10 | 1.3 x 10^10       5.4 x 10^-11      -- 
      34          0.033       4.7 x 10^8        3.2 x 10^11        --       1.5 x 10^10 | 1.3 x 10^10       1.7 x 10^-10     -- 
      35          0.033      2.5 x 10^8       1.0 x 10^11         --        7.1 x 10^9 | 6.5 x 10^9       1.1 x 10^-10     -- 
      36          0.015       2.2 x 10^8        1.4 x 10^11        --       7.3 x 10^9 | 6.0 x 10^9       2.0 x 10^-10      -- 
      37          0.019       4.7 x 10^8        7.5 x 10^10        --       8.5 x 10^9 | 1.0 x 10^10       2.7 x 10^-11     -- 
      38          0.013       3.8 x 10^8        1.1 x 10^11        --       6.0 x 10^9 | 4.9 x 10^9       2.1 x 10^-10      -- 
      39         0.004       2.0 x 10^8       2.5 x 10^11         --        1.2 x 10^10 | 1.0 x 10^10       1.7 x 10^-10     -- 
      40          0.021       7.1 x 10^8        2.4 x 10^11        --       5.3 x 10^9 | 7.7 x 10^9       2.7 x 10^-10      -- 
      41          0.023       4.8 x 10^7        1.8 x 10^11        --       3.3 x 10^9 | 5.2 x 10^9       3.9 x 10^-10      -- 
      43          0.031       5.7 x 10^8        4.9 x 10^11        --       5.5 x 10^9 | 8.9 x 10^9       6.5 x 10^-10     -- 
      45          0.023       5.6 x 10^8        2.6 x 10^11        --       9.2 x 10^9 | 9.4 x 10^9       2.2 x 10^-10      -- 
      47          0.017       2.8 x 10^8        9.2 x 10^10        --       1.1 x 10^10 | 1.3 x 10^10       2.1 x 10^-11     -- 
      48          0.023       2.0 x 10^8        2.3 x 10^11        --       4.0 x 10^9 | 6.4 x 10^9       3.9 x 10^-10      -- 
      49         0.004       1.4 x 10^8       8.9 x10^10        --         7.3 x 10^9 | 7.5 x 10^9       6.2 x 10^-11     -- 
      50          0.035       3.4 x 10^8        3.3 x 10^11        --       4.4 x 10^9 | 7.1 x 10^9       5.6 x 10^-10      -- 
      51          0.022       3.0 x 10^8        5.6 x 10^10        --       3.9 x 10^9 | 3.7 x 10^9       1.2 x 10^-10      -- 
      52          0.022       3.8 x 10^8        1.4 x 10^11        --       7.1 x 10^9 | 5.9 x 10^9       2.1 x 10^-10     -- 
      53          0.030       6.1 x 10^8        2.4 x 10^11        --       1.2 x 10^10 | 9.9 x 10^9       1.7 x 10^-10      -- 
      55          0.017       7.4 x 10^8        1.6 x 10^11        --       8.3 x 10^9 | 6.9 x 10^9       1.9 x 10^-10     -- 
      56          0.012       1.3 x 10^8        1.3 x 10^11        --       6.2 x 10^9 | 5.2 x 10^9       2.3 x 10^-10      -- 
      57          0.032       1.9 x 10^8        1.2 x 10^11        --       7.9 x 10^9 | 7.2 x 10^9       1.0 x 10^-10      -- 
      58          0.032       2.5 x 10^8        2.3 x 10^11        --       3.0 x 10^9 | 4.9 x 10^9       6.6 x 10^-10     -- 
      59          0.020       2.2 x 10^8        2.0 x 10^11        --       1.3 x 10^10 | 1.1 x 10^10       1.0 x 10^-10     -- 
      60          0.019       2.9 x 10^8        1.4 x 10^11        --       7.0 x 10^9 | 5.8 x 10^9       2.1 x 10^-10      -- 
      61          0.016       6.2 x 10^8        4.7 x 10^11        --       6.4 x 10^9 | 1.0 x 10^10       4.6 x 10^-10     -- 
      62          0.024       9.4 x 10^8        2.4 x 10^11        --       1.2 x 10^10 | 1.0 x 10^10       1.7 x 10^-10      -- 
      63          0.053       1.5 x 10^8        7.7 x 10^11        --       6.5 x 10^9 | 1.1 x 10^10       9.4 x 10^-10     -- 
      64          0.019        9.2 x 10^7       1.3 x 10^11         --        4.1 x 10^9 | 4.5 x 10^9       2.9 x 10^-10      -- 
      65          0.015       1.7 x 10^8        1.0 x 10^11        --       5.6 x 10^9 | 4.6 x 10^9       2.0 x 10^-10      -- 
      67          0.018       3.6 x 10^7        3.3 x 10^10        --        3.3 x 10^9 | 3.7 x 10^9       5.0 x 10^-11      -- 
      68          0.018       1.0 x 10^8        1.5 x 10^11        --        1.8 x 10^9 | 3.0 x 10^9       8.0 x 10^-10     -- 
      69          0.023       3.9 x 10^8        1.6 x 10^11        --        4.0 x 10^9 | 5.5 x 10^9       2.9 x 10^-10      -- 
      71          0.054       1.8 x 10^9        1.1 x 10^12        --        1.2 x 10^10 | 2.0 x 10^10       4.8 x 10^-10      -- 
      72          0.027       4.9 x 10^8        2.4 x 10^11        --        3.6 x 10^9 | 5.9 x 10^9       4.7 x 10^-10      -- 
      73          0.042       2.6 x 10^8        1.4 x 10^12        --        1.6 x 10^10 |2.6 x 10^10       4.5 x 10^-10      -- 
      74          0.028       1.1 x 10^8        2.2 x 10^11        --        3.3 x 10^9 | 5.3 x 10^9       5.1 x 10^-10     -- 
      75          0.029       2.4 x 10^7        3.4 x 10^11        --       2.2 x 10^10 | 1.9 x 10^10       8.7 x 10^-11      -- 
      76          0.019       3.4 x 10^8        3.8 x 10^11        --       5.7 x 10^9 | 9.1 x 10^9       4.2 x 10^-10     -- 
      77          0.014       2.1 x 10^8        4.3 x 10^10        --       7.3 x 10^9 | 1.0 x 10^10       1.1 x 10^-11      -- 
      78          0.015       4.5 x 10^8        2.2 x 10^11        --       8.0 x 10^9 | 8.0 x 10^9       2.3 x 10^-10     -- 
      79          0.019      3.3 x 10^8       1.9 x 10^11         --        3.3 x 10^9 | 5.3 x 10^9       3.9 x 10^-10      -- 
      81          0.037      2.3 x 10^8       4.8 x 10^11         --        3.7 x 10^9 | 6.2 x 10^9       1.3 x 10^-9      -- 
      83          0.014       4.3 x 10^8        9.2 x 10^10        --       6.3 x 10^9 | 5.8 x 10^9       1.1 x 10^-10     -- 
      84          0.014       1.1 x 10^8        1.9 x 10^10        --        2.0 x 10^9 | 2.3 x 10^9       5.1 x 10^-11      -- 
      85         0.004       3.0 x 10^8       1.4 x 10^11         --         6.7 x 10^9 | 5.6 x 10^9       2.2 x 10^-10     -- 
      86          0.040       8.4 x 10^8        6.1 x 10^11        --        7.6 x 10^9 | 1.2 x 10^10       4.9 x 10^-10     -- 
      88          0.039       2.1 x 10^8        5.0 x 10^10        --        2.9 x 10^9 | 2.4 x 10^9       2.2 x 10^-10      -- 
      89          0.021       2.2 x 10^8        1.6 x 10^11        --        2.2 x 10^9 | 3.6 x 10^9       6.5 x 10^-10      -- 
      90          0.021       1.5 x 10^8        3.1 x 10^10        --        2.2 x 10^9 | 2.0 x 10^9       1.4 x 10^-10      -- 
      91          0.022       4.5 x 10^8        2.3 x 10^11        --        6.7 x 10^9 | 8.2 x 10^9       2.4 x 10^-10     -- 
      92          0.024       9.9 x 10^7        1.9 x 10^11        --       4.3 x 10^9 | 6.4 x 10^9       2.9 x 10^-10     -- 
      93          0.032       1.6 x 10^8        1.6 x 10^11        --       9.9 x 10^9 | 8.6 x 10^9       1.2 x 10^-10      -- 
      94          0.032       4.5 x 10^8        3.0 x 10^11        --       5.0 x 10^9 | 8.0 x 10^9       3.7 x 10^-10     -- 
      95          0.018       6.1 x 10^8        1.9 x 10^11        --       1.0 x 10^10 | 8.9 x 10^9       1.5 x 10^-10      -- 
      96          0.018       4.8 x 10^8        1.3 x 10^11        --       7.1 x 10^9 | 5.9 x 10^9       1.9 x 10^-10     -- 
      97          0.011       2.4 x 10^8        1.6 x 10^11        --       9.7 x 10^9 | 8.3 x 10^9       1.3 x 10^-10      -- 
      98          0.088       6.0 x 10^8        2.3 x 10^12        --       1.3 x 10^10 | 2.1 x 10^10       1.4 x 10^-9      -- 
      99          0.014       1.9 x 10^8        3.5 x 10^10        --        2.8 x 10^9 | 2.9 x 10^9       9.2 x 10^-11     -- 
     100          0.014       2.6 x 10^8        2.1 x 10^11        --        4.9 x 10^9 | 7.1 x 10^9       2.8 x 10^-10     -- 
     102          0.017       1.9 x 10^8        1.3 x 10^11        --        2.5 x 10^9 | 3.9 x 10^9       3.8 x 10^-10      -- 
     104          0.027       6.7 x 10^8        4.6 x 10^11        --        4.0 x 10^9 | 6.5 x 10^9       1.1 x 10^-9     -- 
     106          0.019       1.5 x 10^8        4.5 x 10^11        --        4.9 x 10^9 | 8.0 x 10^9       7.1 x 10^-10     -- 
     107          0.017       1.4 x 10^8        7.5 x 10^10        --        3.8 x 10^9 | 3.2 x 10^9       2.5 x 10^-10      -- 
     108          0.017       4.4 x 10^7        6.9 x 10^10        --        4.1 x 10^9 | 3.5 x 10^9       1.8 x 10^-10     -- 
     109          0.047       7.4 x 10^8        6.6 x 10^11        --       3.8 x 10^9 | 6.3 x 10^9       2.1 x 10^-9     -- 
     111          0.059       2.7 x 10^8        1.1 x 10^12        --       2.5 x 10^10 | 3.7 x 10^10       1.6 x 10^-10      -- 
     112          0.061       2.1 x 10^9        2.3 x 10^12        --       1.3 x 10^10 | 2.2 x 10^10       1.4 x 10^-9     -- 
     115          0.040       2.1 x 10^8        3.7 x 10^11        --       9.4 x 10^9 | 1.3 x 10^10       2.1 x 10^-10      -- 
     116          0.040       1.9 x 10^8        1.0 x 10^11        --       5.9 x 10^9 | 5.0 x 10^9       1.7 x 10^-10     -- 
     117          0.040       7.0 x 10^8        1.1 x 10^12        --       1.1 x 10^10 | 1.9 x 10^10       5.4 x 10^-10      -- 
     118          0.027       2.9 x 10^8        2.4 x 10^11        --       4.3 x 10^9 | 6.8 x 10^9       3.5 x 10^-10      -- 
     120          0.021       3.6 x 10^8        6.8 x 10^10        --       5.9 x 10^9 | 6.2 x 10^9       5.9 x 10^-11     -- 
     121          0.021       3.7 x 10^8        8.7 x 10^10        --       5.3 x 10^9 | 4.6 x 10^9       1.5 x 10^-10      -- 
     122          0.018       8.9 x 10^8        2.2 x 10^11        --       1.1 x 10^10 | 9.4 x 10^9       1.7 x 10^-10      -- 
     124          0.035       3.4 x 10^8        6.4 x 10^11        --       1.3 x 10^10 | 2.0 x 10^10       2.1 x 10^-10     -- 
     125          0.050       5.6 x 10^7        8.4 x 10^11        --       4.4 x 10^9 | 7.3 x 10^9       2.3 x 10^-9      -- 
     126          0.015       4.0 x 10^8        8.5 x 10^10        --       7.3 x 10^9 | 7.7 x 10^9       5.5 x 10^-11     -- 
     127         0.009        7.2 x 10^8        4.4 x 10^11        --       6.6 x 10^9 | 1.1 x 10^10       3.8 x 10^-10     -- 
     128          0.023        5.9 x 10^8       1.8 x 10^11        --       1.3 x 10^10 | 1.2 x 10^10       7.4 x 10^-11     -- 
     129          0.019        4.2 x 10^8        1.6 x 10^11        --       8.6 x 10^9 | 7.1 x 10^9       1.7 x 10^-10     -- 
     130          0.044        9.5 x 10^8        1.4 x 10^12        --       1.1 x 10^10 | 1.7 x 10^10       9.3 x 10^-10      -- 
     131          0.036        6.8 x 10^8        5.3 x 10^11        --       6.5 x 10^9 | 1.1 x 10^10       5.4 x 10^-10     -- 
     132          0.027        3.7 x 10^8        2.0 x 10^11        --       1.1 x 10^10 | 8.8 x 10^9       1.7 x 10^-10      -- 
     134          0.036        3.4 x 10^8        3.3 x 10^11        --       6.6 x 10^9 | 1.0 x 10^10       2.7 x 10^-10     -- 
     135          0.036        1.5 x 10^8        1.8 x 10^11        --       4.3 x 10^9 | 6.0 x 10^9       2.8 x 10^-10      -- 
     136          0.018        1.0 x 10^8        1.2 x 10^11        --       6.3 x 10^9 | 5.2 x 10^9       2.0 x 10^-10      -- 
     137          0.012       2.1 x 10^8       1.2 x 10^11        --         7.2 x 10^9 | 6.1 x 10^9       1.5 x 10^-10     -- 
     138          0.012       1.4 x 10^8       2.4 x 10^11        --         3.6 x 10^9 | 5.8 x 10^9       4.7 x 10^-10     -- 
     139         0.010        1.4 x 10^8       1.5 x 10^11        --         3.3 x 10^9 | 4.9 x 10^9       3.3 x 10^-10     -- 
     140          0.026       6.4 x 10^8       2.6 x 10^11        --         3.7 x 10^9 | 6.0 x 10^9       5.3 x 10^-10     -- 
     142          0.075       1.3 x 10^9       2.1 x 10^12        --         1.6 x 10^10 | 2.6 x 10^10       8.2 x 10^-10      -- 
     143         0.010        1.9 x 10^8       1.3 x 10^11        --         2.7 x 10^9 | 4.1 x 10^9       3.5 x 10^-10      -- 
     144          0.022       6.1 x 10^8       2.1 x 10^11        --        1.2 x 10^10 | 1.0 x 10^10       1.3 x 10^-10     -- 
     145          0.022       3.8 x 10^8       1.5 x 10^11        --        8.5 x 10^9 | 7.1 x 10^9       1.6 x 10^-10     -- 
     146          0.029       4.3 x 10^8       5.3 x 10^11        --        6.3 x 10^9 | 1.0 x 10^10       5.6 x 10^-10      -- 
     147          0.029       1.7 x 10^7        2.7 x 10^11        --       2.1 x 10^9 | 3.4 x 10^9       1.6 x 10^-9      -- 
     148         0.008        7.1 x 10^6        1.2 x 10^11        --       1.5 x 10^9 | 2.5 x 10^9       8.1 x 10^-10      -- 
     150          0.043       6.2 x 10^8        3.2 x 10^12        --       4.4 x 10^10 | 7.1 x 10^10       2.3 x 10^-10     -- 
     151          0.025       1.6 x 10^8        2.5 x 10^11        --       1.4 x 10^10 | 1.2 x 10^10       1.3 x 10^-10      -- 
     153          0.040       5.2 x 10^8        5.0 x 10^11        --       7.4 x 10^9 | 1.2 x 10^10       3.9 x 10^-10     -- 
     154          0.018       1.1 x 10^8        8.7 x 10^10        --       1.7 x 10^9 | 2.6 x 10^9       4.7 x 10^-10      -- 
     155          0.018        6.2 x 10^7       3.0 x 10^10        --       2.0 x 10^9 | 1.8 x 10^9       1.7 x 10^-10      -- 
     156          0.024       3.4 x 10^8        4.3 x 10^11        --       6.9 x 10^9 | 1.1 x 10^10       3.5 x 10^-10      -- 
     157          0.024       3.0 x 10^8        2.4 x 10^11        --       7.3 x 10^9 | 8.4 x 10^9       2.3 x 10^-10      -- 
     158          0.013        1.5 x 10^7       1.4 x 10^11        --       2.5 x 10^9 | 4.0 x 10^9       4.5 x 10^-10      -- 
     159          0.033       1.0 x 10^9        2.2 x 10^12        --       1.5 x 10^10 | 2.5 x 10^10       9.7 x 10^-10      -- 
     160          0.032       5.1 x 10^8        5.6 x 10^11        --        5.3 x 10^9 | 8.7 x 10^9       8.4 x 10^-10      -- 
     161          0.032       2.3 x 10^8        8.3 x 10^10        --        4.8 x 10^9 | 4.1 x 10^9       1.8 x 10^-10      -- 
     162          0.025       6.5 x 10^8        6.3 x 10^11        --        5.5 x 10^9 | 9.1 x 10^9       9.4 x 10^-10     -- 
     163          0.021       3.3 x 10^8        2.0 x 10^11        --        1.1 x 10^10 | 9.2 x 10^9       1.4 x 10^-10     -- 
     164          0.019       4.4 x 10^7        1.4 x 10^11        --        8.9 x 10^9 | 7.8 x 10^9       1.2 x 10^-10      -- 
     166          0.014       2.6 x 10^8        2.2 x 10^11        --        1.1 x 10^10 | 9.2 x 10^9       1.7 x 10^-10     -- 
     167         0.008        2.5 x 10^8        2.5 x 10^11        --        3.0 x 10^9 | 4.8 x 10^9       7.6 x 10^-10      -- 
     168          0.019       5.6 x 10^8        1.4 x 10^11        --       9.5 x 10^9 | 8.6 x 10^9       9.7 x 10^-11     -- 
     169          0.030       7.8 x 10^8        3.2 x 10^11        --       4.4 x 10^9 | 7.2 x 10^9       5.0 x 10^-10     -- 
     171          0.025       7.0 x 10^8        2.5 x 10^11        --       1.3 x 10^10 | 1.1 x 10^10       1.6 x 10^-10     -- 
     172          0.025       8.4 x 10^8        2.7 x 10^11        --       1.2 x 10^10 | 1.0 x 10^10       1.9 x 10^-10     -- 
     173          0.039       8.3 x 10^8        1.6 x 10^12        --       1.2 x 10^10 | 1.9 x 10^10       9.8 x 10^-10     -- 
     174          0.019       4.6 x 10^8        1.4 x 10^11        --       8.4 x 10^9 | 7.1 x 10^9       1.5 x 10^-10     -- 
     175          0.015       5.6 x 10^8        1.7 x 10^11        --       1.0 x 10^10 | 8.6 x 10^9       1.3 x 10^-10     -- 
     176          0.035       5.7 x 10^8        3.7 x 10^11        --       6.5 x 10^9 | 1.0 x 10^10       3.2 x 10^-10      -- 
     177          0.035       2.2 x 10^8        5.9 x 10^10        --       5.6 x 10^9 | 6.2 x 10^9       4.6 x 10^-11      -- 
     179          0.014       1.2 x 10^8        9.4 x 10^10        --       4.9 x 10^9 | 4.0 x 10^9       2.2 x 10^-10     -- 
     180          0.027       1.5 x 10^8        2.5 x 10^11        --       3.9 x 10^9 | 6.2 x 10^9       4.5 x 10^-10      -- 
     183          0.085       1.5 x 10^9        3.4 x 10^12        --       2.4 x 10^10 | 4.0 x 10^10       7.5 x 10^-10      -- 
     185          0.070       5.0 x 10^8        1.7 x 10^12        --       8.9 x 10^9 | 1.5 x 10^10       1.8 x 10^-9      -- 
     186          0.015       4.2 x 10^8        1.1 x 10^11        --       7.7 x 10^9 | 7.3 x 10^9       8.7 x 10^-11      -- 
     187          0.015       3.5 x 10^8        6.8 x 10^10        --       4.9 x 10^9 | 4.6 x 10^9       1.0 x 10^-10      -- 
     188          0.036       1.3 x 10^9        3.9 x 10^11        --       1.8 x 10^10 | 1.5 x 10^10       1.6 x 10^-10     -- 
     189          0.036       4.8 x 10^8        8.1 x 10^10        --       5.5 x 10^9 | 5.0 x 10^9       1.2 x 10^-10     -- 
     190          0.018       2.2 x 10^8        1.0 x 10^11        --       5.7 x 10^9 | 4.7 x 10^9       1.9 x 10^-10      -- 
     192          0.015       6.0 x 10^7        2.5 x 10^11        --       2.2 x 10^9 | 3.6 x 10^9       1.3 x 10^-9     -- 
     193          0.041       8.0 x 10^8        7.9 x 10^11        --       6.3 x 10^9 | 1.0 x 10^10       1.1 x 10^-9     -- 
     195          0.031       9.7 x 10^8        6.0 x 10^11        --       8.1 x 10^9 | 1.3 x 10^10       4.3 x 10^-10     -- 
     196          0.057       2.9 x 10^8        1.2 x 10^12        --       6.3 x 10^9 | 1.1 x 10^10       2.0 x 10^-9      -- 
     197          0.015       4.3 x 10^8        1.5 x 10^11        --       8.5 x 10^9 | 7.1 x 10^9       1.6 x 10^-10      -- 
     198          0.020       3.3 x 10^8        2.4 x 10^12        --       1.1 x 10^10 | 1.8 x 10^10       2.1 x 10^-9     -- 
     199          0.015       3.4 x 10^8        1.6 x 10^11        --       1.0 x 10^10 | 8.9 x 10^9       1.2 x 10^-10     -- 
     200          0.018       4.4 x 10^8        9.5 x 10^10        --       5.3 x 10^9 | 4.4 x 10^9       1.9 x 10^-10      -- 
     201          0.031       8.4 x 10^8        3.5 x 10^11        --       8.4 x 10^9 | 1.2 x 10^10       2.2 x 10^-10     -- 
     202          0.029       4.1 x 10^8        5.1 x 10^11       --       5.5 x 10^9 | 9.0 x 10^9       7.0 x 10^-10      -- 
     203          0.027       4.8 x 10^8        3.6 x 10^11        --       6.5 x 10^9 | 1.0 x 10^10       3.0 x 10^-10     -- 
     205          0.011       3.8 x 10^8        1.1 x 10^11        --       7.4 x 10^9 | 6.7 x 10^9       1.1 x 10^-10     -- 
     206          0.048       1.9 x 10^9        1.3 x 10^12        --       1.7 x 10^10 | 2.7 x 10^10       3.3 x 10^-10     -- 
     208          0.029       8.1 x 10^8        3.7 x 10^11        --       9.3 x 10^9 | 1.2 x 10^10       2.2 x 10^-10      -- 
     209          0.023       2.2 x 10^8        2.8 x 10^11        --       3.6 x 10^9 | 5.8 x 10^9       6.2 x 10^-10     -- 
     211          0.027       2.0 x 10^9        9.3 x 10^11        --       1.6 x 10^10 | 2.5 x 10^10       2.3 x 10^-10     -- 
     212          0.025       7.3 x 10^8        1.8 x 10^11        --       9.6 x 10^9 | 8.0 x 10^9       1.7 x 10^-10      -- 
     213          0.020       6.8 x 10^8        2.1 x 10^11        --       1.1 x 10^10 | 9.1 x 10^9       1.7 x 10^-10     -- 
     214          0.020       1.6 x 10^8        7.2 x 10^10        --       4.2 x 10^9 | 3.5 x 10^9       1.9 x 10^-10      -- 
     215          0.052       1.1 x 10^9        8.0 x 10^11        --       1.0 x 10^10 | 1.7 x 10^10       4.2 x 10^-10     -- 
     217          0.019       5.2 x 10^8        3.4 x 10^11        --       8.7 x 10^9 | 1.2 x 10^10       2.2 x 10^-10     -- 
     218          0.045       1.2 x 10^9        3.5 x 10^12        --       1.4 x 10^10 | 2.3 x 10^10       2.3 x 10^-9     -- 
     219          0.023       5.3 x 10^8        2.8 x 10^11        --       4.6 x 10^9 | 7.3 x 10^9       3.9 x 10^-10      -- 
     220          0.018       4.2 x 10^8        1.4 x 10^11        --       7.6 x 10^9 | 6.3 x 10^9       1.8 x 10^-10     -- 
     221          0.021       1.8 x 10^8        1.8 x 10^11        --       3.7 x 10^9 | 5.7 x 10^9       3.2 x 10^-10     -- 
     222          0.016       2.4 x 10^8        3.2 x 10^11        --       2.8 x 10^9 | 4.5 x 10^9       1.2 x 10^-9     -- 
     225          0.031       8.8 x 10^8        3.4 x 10^11        --       1.5 x 10^10 | 1.3 x 10^10       1.8 x 10^-10      -- 
     226          0.031       1.3 x 10^8        1.2 x 10^11        --       2.5 x 10^9 | 4.5 x 10^9       2.5 x 10^-10      -- 
     227          0.022       3.3 x 10^8        2.1 x 10^11        --       1.1 x 10^10 | 9.3 x 10^9       1.5 x 10^-10     -- 
     230          0.019       5.7 x 10^8        2.3 x 10^11        --       5.4 x 10^9 | 7.6 x 10^9       2.6 x 10^-10      -- 
     231          0.019       2.2 x 10^8        1.1 x 10^11        --        5.6 x 10^9 | 4.6 x 10^9       2.1 x 10^-10     -- 
     232          0.019       6.7 x 10^7        5.3 x 10^10        --        3.0 x 10^9 | 2.5 x 10^9       2.3 x 10^-10     -- 
     233          0.020       2.5 x 10^8        1.1 x 10^11        --        6.9 x 10^9 | 6.0 x 10^9       1.3 x 10^-10     -- 
     234          0.020        7.8 x 10^7       1.9 x 10^10        --        2.4 x 10^9 | 3.0 x 10^9       3.2 x 10^-11     -- 
     235          0.020       1.5 x 10^9        8.7 x 10^11        --        1.2 x 10^10 | 1.9 x 10^10       3.9 x 10^-10     -- 
     236          0.030       6.7 x 10^8        2.5 x 10^11        --        1.1 x 10^10 | 9.5 x 10^9       2.0 x 10^-10     -- 
     237          0.030       4.1 x 10^8        2.2 x 10^11        --        4.2 x 10^9 | 6.5 x 10^9       3.3 x 10^-10      -- 
     238          0.017       2.7 x 10^8        2.7 x 10^11        --       5.3 x 10^9 | 8.2 x 10^9       2.9 x 10^-10      -- 
     239          0.014       2.8 x 10^8        1.1 x 10^11        --       7.4 x 10^9 | 6.6 x 10^9       1.2 x 10^-10     -- 
     240          0.026       4.4 x 10^8        1.6 x 10^11        --       9.8 x 10^9 | 8.5 x 10^9       1.2 x 10^-10     -- 
     241          0.026       2.3 x 10^8        9.3 x 10^10        --       7.0 x 10^9 | 6.7 x 10^9       8.2 x 10^-11      -- 
     242          0.050       2.1 x 10^9        8.4 x 10^11        --       1.6 x 10^10 | 2.5 x 10^9       2.1 x 10^-10      -- 
     243          0.087       1.6 x 10^9        2.8 x 10^12        --       1.4 x 10^10 | 2.3 x 10^10       1.6 x 10^-9      -- 
     244          0.066       2.1 x 10^8        5.8 x 10^11        --       9.2 x 10^9 | 2.3 x 10^10       3.2 x 10^-10     -- 
     245          0.020       4.2 x 10^8        1.9 x 10^11        --       9.5 x 10^9 | 7.9 x 10^9       1.8 x 10^-10     -- 
     246          0.012       2.5 x 10^8        8.2 x 10^10        --       7.2 x 10^9 | 7.6 x 10^9       5.3 x 10^-11     -- 
     247          0.015       4.3 x 10^8        1.2 x 10^11        --       6.5 x 10^9 | 5.4 x 10^9       1.9 x 10^-10      -- 
     249          0.020       5.0 x 10^8        7.8 x 10^10        --       7.6 x 10^9 | 8.4 x 10^9       4.0 x 10^-11      -- 
     250          0.034       1.1 x 10^9        3.7 x 10^11        --       8.0 x 10^9 | 1.2 x 10^10       2.4 x 10^-10     -- 
     252          0.037       1.2 x 10^9        7.3 x 10^11        --       3.5 x 10^9 | 5.9 x 10^9       2.7 x 10^-9     -- 
     254          0.044       6.7 x 10^8        1.2 x 10^12        --       8.8 x 10^9 | 1.5 x 10^10       1.1 x 10^-9     -- 
     255          0.018       3.6 x 10^8        1.4 x 10^11        --       6.3 x 10^9 | 5.3 x 10^9       2.3 x 10^-10     -- 
     256          0.039       4.3 x 10^8        5.0 x 10^11        --       5.1 x 10^9 | 8.3 x 10^9       7.7 x 10^-10     -- 
     257          0.020       1.3 x 10^8        4.4 x 10^10        --       3.7 x 10^9 | 3.9 x 10^9       7.2 x 10^-11      -- 
     258          0.020       7.6 x 10^7        8.3 x 10^10        --       1.4 x 10^9 | 2.3 x 10^9       5.6 x 10^-10     -- 
     259          0.017       3.9 x 10^8        2.5 x 10^11        --       1.2 x 10^10 | 1.0 x 10^10       1.8 x 10^-10     -- 
     260          0.018       5.1 x 10^8        1.0 x 10^11        --       7.1 x 10^9 | 6.5 x 10^9       1.0 x 10^-10     -- 
     261          0.012       6.0 x 10^8        1.5 x 10^11        --       9.3 x 10^9 | 8.1 x 10^9       1.2 x 10^-10     -- 
     262          0.025       5.1 x 10^8        2.7 x 10^11        --       1.1 x 10^10 | 1.0 x 10^10       2.0 x 10^-10     -- 
     263          0.021       2.6 x 10^8        2.7 x 10^11        --       6.4 x 10^9 | 9.1 x 10^9       2.5 x 10^-10     -- 
     264          0.043       2.6 x 10^8        7.0 x 10^11        --       1.0 x 10^10 | 1.6 x 10^10       3.5 x 10^-10     -- 
     265          0.077       6.6 x 10^8        1.7 x 10^12        --       1.5 x 10^10 | 2.5 x 10^10       6.2 x 10^-10     -- 
     266          0.016       4.5 x 10^8        3.8 x 10^11        --       1.3 x 10^10 | 1.4 x 10^10       1.9 x 10^-10     -- 
     268          0.025       4.0 x 10^8        2.4 x 10^11       --        5.4 x 10^9 | 7.9 x 10^9       2.7 x 10^-10     -- 
     269          0.045       1.2 x 10^9        1.2 x 10^12       --        8.5 x 10^9 | 1.4 x 10^10       1.1 x 10^-9     -- 
     270          0.027       2.6 x 10^8        4.3 x 10^11        --       7.1 x 10^9 | 1.1 x 10^10       3.3 x 10^-10     -- 
     271         0.005       1.3 x 10^8       1 .4 x 10^11        --       7.4 x 10^9 | 6.1 x 10^9       1.8 x 10^-10      -- 
     272          0.016       2.1 x 10^8        1.4 x 10^11        --       8.2 x 10^9 | 7.0 x 10^9       1.4 x 10^-10     -- 
     273          0.024       3.3 x 10^8        1.2 x 10^11        --       6.9 x 10^9 | 5.8 x 10^9       1.7 x 10^-10      -- 
     274          0.024       2.3 x 10^8        7.5 x 10^10        --       4.3 x 10^9 | 3.6 x 10^9       1.9 x 10^-10     -- 
     275          0.042       2.6 x 10^8        4.3 x 10^11        --       6.9 x 10^9 | 1.1 x 10^10       3.5 x 10^-10     -- 
     276          0.042       2.0 x 10^8       1 .2 x 10^11        --       5.9 x 10^9 | 4.9 x 10^9       2.1 x 10^-10     -- 
     277          0.029       7.0 x 10^8        2.6 x 10^11        --       1.6 x 10^10 | 1.4 x 10^10       1.1 x 10^-10     -- 
     279          0.017       4.1 x 10^8        1.1 x 10^11        --       6.5 x 10^9 | 5.5 x 10^9       1.5 x 10^-10      -- 
     281          0.064       5.2 x 10^8        1.7 x 10^12        --       1.0 x 10^10 | 1.8 x 10^10       1.2 x 10^-9      -- 
     282          0.023       5.0 x 10^8        1.5 x 10^11       --        7.3 x 10^9 | 6.1 x 10^9       2.1 x 10^-10     -- 
     285          0.034       2.6 x 10^8        3.9 x 10^11        --       5.7 x 10^9 | 9.2 x 10^9       4.3 x 10^-10     -- 
     286          0.017       1.3 x 10^8        1.2 x 10^10        --       3.5 x 10^9 | 5.5 x 10^9       4.7 x 10^-12     -- 
     287          0.017       2.2 x 10^8        5.6 x 10^10        --       3.1 x 10^9 | 2.6 x 10^9       2.3 x 10^-10      -- 
     288          0.014       2.7 x 10^8        6.9 x 10^10        --       6.3 x 10^9 | 6.8 x 10^9       5.0 x 10^-11     -- 
     289          0.014       3.7 x 10^8       2.5 x 10^11        --        1.5 x 10^10 | 1.3 x 10^10       1.0 x 10^-10     -- 
     291          0.018       4.1 x 10^8       3.5 x 10^11        --        5.4 x 10^9 | 8.7 x 10^9       3.9 x 10^-10     -- 
----------------------------------------------------------------------------------------------------------------------------
Redshift z ∼ 0.2 Lyman break analogs (Contursi et al. 2017)
----------------------------------------------------------------------------------------------------------------------------
015028           0.147        9.5 x 10^8        2.8 x 10^11     2.4 x 10^9       3.1 x 10^10        2.5 x 10^-9     8.39 
021348           0.220        3.3 x 10^8        4.0 x 10^11     4.3 x 10^9       1.7 x 10^10        1.1 x 10^-9     8.74 
080844          0.091        1.3 x 10^8        3.7 x 10^10     6.8 x 10^8       2.6 x 10^9        6.3 x 10^-9     8.74 
092159           0.235        6.1 x 10^8        4.0 x 10^11     2.8 x 10^9       1.4 x 10^10        8.7 x 10^-10     8.67 
143417           0.180        4.9 x 10^8        7.7 x 10^10     3.1 x 10^9       1.6 x 10^10        4.0 x 10^-10     8.65 
210358           0.137        1.1 x 10^9        2.5 x 10^11     9.6 x 10^9       4.2 x 10^10        1.4 x 10^-9     8.70 
----------------------------------------------------------------------------------------------------------------------------
Redshift z ∼ 0.5 starbursts (Magdis et al. 2014)
----------------------------------------------------------------------------------------------------------------------------
BOOTES1           0.354        8.1 x 10^8        4.9 x 10^12     1.6 x 10^10       4.9 x 10^10     --      -- 
BOOTES2           0.219        4.1 x 10^8        8.1 x 10^11     6.5 x 10^9       2.8 x 10^10     --      -- 
BOOTES3           0.250        1.7 x 10^9        7.4 x 10^11     1.5 x 10^10     6.5 x 10^10     --      -- 
CDFS1           0.289        2.6 x 10^9        6.2 x 10^11     1.1 x 10^10       1.3 x 10^11     --      -- 
CDFS2           0.248        1.1 x 10^9        6.6 x 10^11     1.2 x 10^10       5.9 x 10^10     --      -- 
ELAISS           0.265        1.3 x 10^9        3.9 x 10^11     9.5 x 10^9       5.8 x 10^10     --      -- 
FLS02           0.436        8.3 x 10^8        2.6 x 10^12     1.1 x 10^10       2.0 x 10^10     --      -- 
SWIRE4           0.251        1.1 x 10^9        6.3 x 10^11     1.1 x 10^10       4.7 x 10^10     --      -- 
SWIRE5           0.366        2.6 x 10^9        1.1 x 10^12     1.9 x 10^10       9.4 x 10^10     --      -- 
----------------------------------------------------------------------------------------------------------------------------
Redshift z = 1.8 lensed galaxy (Ferkinhoff et al. 2014)
----------------------------------------------------------------------------------------------------------------------------
H-ATLAS J091043.1-000322     1.786     2.0 x 10^9     1.8 x 10^12     1.4 x 10^10     6.4 x 10^10     --     -- 
----------------------------------------------------------------------------------------------------------------------------
Redshift z = 1.8 lensed galaxy (Brisbin et al. 2015)
----------------------------------------------------------------------------------------------------------------------------
MIPS22530     1.950      6.6 x 10^10      9.1 x 10^12     --      --     6.5 x 10^-9     -- 
SWIRE3-9       1.735      3.4 x 10^10      6.8 x 10^12     --      --     2.7 x 10^-9     -- 
SWIRE3-14     1.780      1.3 x 10^10      3.5 x 10^12     --      --     2.0 x 10^-9     -- 
SWIRE3-18     1.771      3.1 x 10^10      3.1 x 10^12     --      --     1.8 x 10^-9     -- 
SMMJ03          1.408      5.4 x 10^10      7.1 x 10^12     --      --     5.9 x 10^-9     -- 
SWIRE4-5       1.756      2.5 x 10^10      1.3 x 10^12     --      --     9.9 x 10^-10     -- 
SWIRE4-15     1.854      3.1 x 10^10      4.2 x 10^12     --      --     2.0 x 10^-9     -- 
----------------------------------------------------------------------------------------------------------------------------
Redshift z = 2 lensed main-sequence galaxy (Schaerer et al. 2015)
----------------------------------------------------------------------------------------------------------------------------
 MACS J0451+0006       2.013         1.2 x 10^8        1.2 x 10^8     1.0 x 10^9       4.0 x 10^9     7.6 x 10^-9      8.80 
----------------------------------------------------------------------------------------------------------------------------
Redshift z ∼ 1 – 2 main-sequence and starbursts (Stacey et al. 2010)
----------------------------------------------------------------------------------------------------------------------------
RXJ094144     1.819        2.3 x 10^10        3.2 x 10^13     --     --     --     -- 
L17     1.954        2.0 x 10^10        9.0 x 10^12     --     --     --     -- 
L25     1.958        1.2 x 10^10        3.6 x 10^12     --     --     --     -- 
SMMJ123634     1.223        1.5 x 10^10        4.8 x 10^12     --     --     --     -- 
3C368     1.131        9.5 x 10^9        6.1 x 10^12     --     --     --     -- 
MIPSJ142824     1.325        5.4 x 10^10        1.2 x 10^13     --     --     --     -- 
PKS0215     1.715        4.9 x 10^10        1.3 x 10^14     --     --     --     -- 
3C065     1.175        1.6 x 10^9       8.0 x 10^12     --     --     --     -- 
PG1206     1.158        8.3 x 10^9        3.1 x 10^13     --     --     --     -- 
PG1241     1.273        3.8 x 10^10        7.1 x 10^12     --     --     --     -- 
3C446     1.403        1.3 x 10^11        3.0 x 10^14     --     --     --     -- 
SDSS100038     1.828        1.1 x 10^10        6.8 x 10^12     --     --     --     -- 
SMMJ22471     1.158        1.8 x 10^10        2.4 x 10^13     --     --     --     -- 
----------------------------------------------------------------------------------------------------------------------------
Redshift z = 4.44 main-sequence galaxy (Huynh et al. 2014)
----------------------------------------------------------------------------------------------------------------------------
 ALESS65.1       4.44         3.2 x 10^9        3.9 x 10^12     2.16 x 10^10       9.5 x 10^10     7.4 x 10^-9      8.70 
----------------------------------------------------------------------------------------------------------------------------
Redshift z ∼ 5.5 main-sequence galaxies (Capak et al. 2015)
----------------------------------------------------------------------------------------------------------------------------
1            5.540        9.5 x 10^8        4.0 x 10^11     --         4.0 x 10^10        1.1 x 10^-8     -- 
2            5.290        1.8 x 10^9        2.5 x 10^11     --           3.9 x 10^10        3.3 x10^-9     -- 
3            5.548        1.6 x 10^9        1.0 x 10^12     --          5.0 x 10^10        9.2 x 10^-9     -- 
4            5.659        1.3 x 10^9        2.5 x 10^12     --       1.1 x 10^11        6.9 x 10^-9     -- 
stack     5.440        3.2 x 10^8        6.9 x 10^10     --         1.5 x 10^10        9.7 x 10^-10     -- 
----------------------------------------------------------------------------------------------------------------------------
Redshift z ∼ 2 – 6 lensed galaxies (Gullberg et al. 2015)
----------------------------------------------------------------------------------------------------------------------------
SPT0113-46          4.232     4.6 x 10^10    3.4 x 10^13          2.6 x 10^11      1.7 x 10^12     --      -- 
SPT0243-49          5.699     4.5 x 10^10    5.4 x 10^13          2.4 x 10^11      8.3 x 10^12     --      -- 
SPT0345-47          4.296     3.3 x 10^10    1.5 x 10^14          2.9 x 10^11      4.6 x 10^12     --      -- 
SPT0346-52          5.656     5.0 x 10^10    2.0 x 10^14          5.2 x 10^11      9.8 x 10^12     --      -- 
SPT0418-47          4.224     6.5 x 10^10    9.7 x 10^13          2.0 x 10^11      1.6 x 10^12     --      -- 
SPT0441-46          4.477     2.4 x 10^10    6.1 x 10^13          1.6 x 10^11      1.8 x 10^11     --      -- 
SPT0538-50          2.782     1.8 x 10^11    9.5 x 10^13          4.2 x 10^11      1.4 x 10^12     --      -- 
SPT2103-60          4.435     7.1 x 10^10    5.6 x 10^13          2.7 x 10^11      2.9 x 10^12     --      -- 
SPT2132-58          4.768     2.4 x 10^10    6.4 x 10^13          1.6 x 10^11      1.3 x 10^11     --      -- 
SPT2146-55          4.567     2.2 x 10^10    4.4 x 10^13          1.7 x 10^11      1.6 x 10^11     --      -- 
SPT2147-50          3.761     3.4 x 10^10    5.2 x 10^13          1.6 x 10^11      2.4 x 10^12     --      -- 
----------------------------------------------------------------------------------------------------------------------------

